Transfer and Active Learning for Dissonance Detection: Addressing the Rare-Class Challenge

While transformer-based systems have enabled greater accuracies with fewer training examples, data acquisition obstacles still persist for rare-class tasks -- when the class label is very infrequent (e.g. < 5% of samples). Active learning has in general been proposed to alleviate such challenges, but choice of selection strategy, the criteria by which rare-class examples are chosen, has not been systematically evaluated. Further, transformers enable iterative transfer-learning approaches. We propose and investigate transfer- and active learning solutions to the rare class problem of dissonance detection through utilizing models trained on closely related tasks and the evaluation of acquisition strategies, including a proposed probability-of-rare-class (PRC) approach. We perform these experiments for a specific rare class problem: collecting language samples of cognitive dissonance from social media. We find that PRC is a simple and effective strategy to guide annotations and ultimately improve model accuracy while transfer-learning in a specific order can improve the cold-start performance of the learner but does not benefit iterations of active learning.

==> AL paper/anthology.bib.txt <==
% Please download the latest anthology.bib from
%
% http://aclanthology.org/anthology.bib


==> AL paper/outline.txt <==


Introduction:
====================
-- motivation √
-- defines dissonance  √
-- what we do √
-- contributions √

Related Work:
====================
-- dissonance √

Methods:
====================
* Annotation
-- Main Data Set (used for transfer learning results): N = ...
      Train: N = 991
      Dev: 500
      Test: 500

* Modeling
 -- architecture (fixed) √
 -- transfer-learning (experiments) √
 -- active-learning (experiments) √




Experiments/Results:
====================
Key question for all tables/figures in every paper: 
Why should people care about this? What do they learn? 

* Transfer-learning Experiments:
[Table 1: diss alone, debate, pdtb, deb; pdtb, deb; pdtb; diss
Q1: Can we gain from transferring from a related task?
A: Yes: we couldn't even beat chance until doing this. 
Q2: Which related task is best?
]√

[Table 2: deb; pdtb, deb->pdtb, pdtb->deb, deb; pdtb; diss, deb->pdtb->diss, pdtb->deb->diss
Q3: Does fine-tuning help? 
Q4: When using multiple related tasks, what order is best?
]√

[scores to use: F1macro, F1dis, prec-dis, rec-dis, AUC]
//prec and recall in smaller font and only 2 dec places

* Active Learning Experiments: 

* Additional Active Learned Data:
Additional Dev + Test:       
-- Dev: N = 984 additional for 1484 total
-- Test:  N= 954 additional for 1456 total 
-- Iter1; train: N=300 (from a pool of 3,000)
-- Iter2; train: N=300 (from a pool of 3,000)
-- [Iter3(everything else)] train: 

[Figure 3: AUCs
 Table X: *like current table 3* but with all metrics listed above //TBD: based on spacing whether to limit to just CM results
Q4: Is there a benefit to fine-tuning over cumulative re-training?
  a. which is better?
  b. why is fine-tuning not helpful here like it was for transfer? A: it's more likely to overfit to the last iteration; cumulative implicitly balances all batches of data

Q5: Which metric leads to the best performance in terms of model accuracies?]

[Table X: Heat map per column; 
columns: kappa (cohen's 3-class), rare %, time, subj diff;
rows: random, entropy, core, cal, probrare
Q6: What is the effect of metric on annotators?
]

[Table LAST: Final results using all iterations possible for training
Q7: What is the state-of-the-art results using all data we have collected
]

~Q6: Probably not: How much continued benefit do we get from multiple iterations


CUT: 
Data:
====================

X * Preliminary Data Set
X -- Initial Set: N = 1714 
      



==> anthology.bib.txt <==
% Please download the latest anthology.bib from
%
% http://aclanthology.org/anthology.bib


==> outline.txt <==


Introduction:
====================
-- motivation √
-- defines dissonance  √
-- what we do √
-- contributions √

Related Work:
====================
-- dissonance √

Methods:
====================
* Annotation
-- Main Data Set (used for transfer learning results): N = ...
      Train: N = 991
      Dev: 500
      Test: 500

* Modeling
 -- architecture (fixed) √
 -- transfer-learning (experiments) √
 -- active-learning (experiments) √




Experiments/Results:
====================
Key question for all tables/figures in every paper: 
Why should people care about this? What do they learn? 

* Transfer-learning Experiments:
[Table 1: diss alone, debate, pdtb, deb; pdtb, deb; pdtb; diss
Q1: Can we gain from transferring from a related task?
A: Yes: we couldn't even beat chance until doing this. 
Q2: Which related task is best?
]√

[Table 2: deb; pdtb, deb->pdtb, pdtb->deb, deb; pdtb; diss, deb->pdtb->diss, pdtb->deb->diss
Q3: Does fine-tuning help? 
Q4: When using multiple related tasks, what order is best?
]√

[scores to use: F1macro, F1dis, prec-dis, rec-dis, AUC]
//prec and recall in smaller font and only 2 dec places

* Active Learning Experiments: 

* Additional Active Learned Data:
Additional Dev + Test:       
-- Dev: N = 984 additional for 1484 total
-- Test:  N= 954 additional for 1456 total 
-- Iter1; train: N=300 (from a pool of 3,000)
-- Iter2; train: N=300 (from a pool of 3,000)
-- [Iter3(everything else)] train: 

[Figure 3: AUCs
 Table X: *like current table 3* but with all metrics listed above //TBD: based on spacing whether to limit to just CM results
Q4: Is there a benefit to fine-tuning over cumulative re-training?
  a. which is better?
  b. why is fine-tuning not helpful here like it was for transfer? A: it's more likely to overfit to the last iteration; cumulative implicitly balances all batches of data

Q5: Which metric leads to the best performance in terms of model accuracies?]

[Table X: Heat map per column; 
columns: kappa (cohen's 3-class), rare %, time, subj diff;
rows: random, entropy, core, cal, probrare
Q6: What is the effect of metric on annotators?
]

[Table LAST: Final results using all iterations possible for training
Q7: What is the state-of-the-art results using all data we have collected
]

~Q6: Probably not: How much continued benefit do we get from multiple iterations


CUT: 
Data:
====================

X * Preliminary Data Set
X -- Initial Set: N = 1714 
      


